Single-copy activation of Bell nonlocality via broadcasting of quantum states

Activation of Bell nonlocality refers to the phenomenon that some entangled mixed states that admit a local hidden variable model in the standard Bell scenario nevertheless reveal their nonlocal nature in more exotic measurement scenarios. We present such a scenario that involves broadcasting the local subsystems of a single-copy of a bipartite quantum state to multiple parties, and use the scenario to study the nonlocal properties of the two-qubit isotropic state: \begin{align} \nonumber \rho_\alpha = \alpha\,|\Phi^+ \rangle\langle \Phi^+|+(1-\alpha)\frac{\mathbb{1}}{4}. \end{align} We present two main results, considering that Nature allows for (i) the most general no-signalling correlations, and (ii) the most general quantum correlations at the level of any hidden variable theory. We show that the state does not admit a local hidden variable description for $\alpha>0.559$ and $\alpha>\frac{1}{2}$, in cases (i) and (ii) respectively, which in both cases provides a device-independent certification of the entanglement of the state. These bounds are significantly lower than the previously best-known bound of $0.697$ for both Bell nonlocality and device-independent entanglement certification using a single copy of the state. Our results show that strong examples of non-classicality are possible with a small number of resources.

==> ResMafalda.dat <==
0.7854,0.57735
0.7754,0.57835
0.7654,0.57935
0.7554,0.58035
0.7454,0.58135
0.7354,0.58235
0.7254,0.58335
0.7154,0.58435
0.7054,0.58535
0.6954,0.58635
0.6854,0.58735
0.6754,0.58835
0.6654,0.58935
0.6554,0.59135
0.6454,0.59335
0.6354,0.59535
0.6254,0.59835
0.6154,0.60035
0.6054,0.60335
0.5954,0.60635
0.5854,0.60935
0.5754,0.61235
0.5654,0.61635
0.5554,0.62035
0.5454,0.62435
0.5354,0.62835
0.5254,0.63235
0.5154,0.63635
0.5054,0.64135
0.4954,0.64635
0.4854,0.65135
0.4754,0.65635
0.4654,0.66135
0.4554,0.66735
0.4454,0.67335
0.4354,0.67935
0.4254,0.68535
0.4154,0.69235
0.4054,0.69835
0.3954,0.70535
0.3854,0.71235
0.3754,0.72035
0.3654,0.72735
0.3554,0.73535
0.3454,0.74335
0.3354,0.75135
0.3254,0.76035
0.3154,0.76835
0.3054,0.77735
0.2954,0.78635
0.2854,0.79535
0.2754,0.80435
0.2654,0.81335
0.2554,0.82335
0.2454,0.83235
0.2354,0.84235
0.2254,0.85235
0.2154,0.86135
0.2054,0.87135
0.1954,0.88135
0.1854,0.89035
0.1754,0.90035
0.1654,0.90935
0.1554,0.91835
0.1454,0.92735
0.1354,0.93535
0.1254,0.94435
0.1154,0.95235
0.1054,0.95935
0.095398,0.96635
0.085398,0.97235
0.075398,0.97835
0.065398,0.98435
0.055398,0.98835
0.045398,0.99235
0.035398,0.99535
0.025398,0.99835
0.015398,0.99935
0.0053982,1.0004


==> ResMafalda_.dat <==
7.853999999999999870e-01 5.773500000000000298e-01
7.753999999999999782e-01 5.783500000000000307e-01
7.653999999999999693e-01 5.793500000000000316e-01
7.553999999999999604e-01 5.803500000000000325e-01
7.453999999999999515e-01 5.813500000000000334e-01
7.354000000000000536e-01 5.823500000000000343e-01
7.254000000000000448e-01 5.833500000000000352e-01
7.154000000000000359e-01 5.843500000000000361e-01
7.054000000000000270e-01 5.853500000000000369e-01
6.954000000000000181e-01 5.863500000000000378e-01
6.854000000000000092e-01 5.873500000000000387e-01
6.754000000000000004e-01 5.883500000000000396e-01
6.653999999999999915e-01 5.893500000000000405e-01
6.553999999999999826e-01 5.913500000000000423e-01
6.453999999999999737e-01 5.933500000000000441e-01
6.353999999999999648e-01 5.953500000000000458e-01
6.253999999999999559e-01 5.983500000000000485e-01
6.153999999999999471e-01 6.003500000000000503e-01
6.054000000000000492e-01 6.033500000000000529e-01
5.954000000000000403e-01 6.063499999999999446e-01
5.854000000000000314e-01 6.093499999999999472e-01
5.754000000000000226e-01 6.123499999999999499e-01
5.654000000000000137e-01 6.163499999999999535e-01
5.554000000000000048e-01 6.203499999999999570e-01
5.453999999999999959e-01 6.243499999999999606e-01
5.353999999999999870e-01 6.283499999999999641e-01
5.253999999999999782e-01 6.323499999999999677e-01
5.153999999999999693e-01 6.363499999999999712e-01
5.053999999999999604e-01 6.413499999999999757e-01
4.954000000000000070e-01 6.463499999999999801e-01
4.853999999999999981e-01 6.513499999999999845e-01
4.753999999999999893e-01 6.563499999999999890e-01
4.653999999999999804e-01 6.613499999999999934e-01
4.554000000000000270e-01 6.673499999999999988e-01
4.454000000000000181e-01 6.733500000000000041e-01
4.354000000000000092e-01 6.793500000000000094e-01
4.254000000000000004e-01 6.853500000000000147e-01
4.153999999999999915e-01 6.923500000000000210e-01
4.053999999999999826e-01 6.983500000000000263e-01
3.953999999999999737e-01 7.053500000000000325e-01
3.854000000000000203e-01 7.123500000000000387e-01
3.754000000000000115e-01 7.203500000000000458e-01
3.654000000000000026e-01 7.273500000000000520e-01
3.553999999999999937e-01 7.353499999999999481e-01
3.453999999999999848e-01 7.433499999999999552e-01
3.353999999999999759e-01 7.513499999999999623e-01
3.254000000000000226e-01 7.603499999999999703e-01
3.154000000000000137e-01 7.683499999999999774e-01
3.054000000000000048e-01 7.773499999999999854e-01
2.953999999999999959e-01 7.863499999999999934e-01
2.853999999999999870e-01 7.953500000000000014e-01
2.753999999999999782e-01 8.043500000000000094e-01
2.654000000000000248e-01 8.133500000000000174e-01
2.554000000000000159e-01 8.233500000000000263e-01
2.454000000000000070e-01 8.323500000000000343e-01
2.353999999999999981e-01 8.423500000000000432e-01
2.253999999999999893e-01 8.523500000000000520e-01
2.154000000000000081e-01 8.613499999999999490e-01
2.053999999999999992e-01 8.713499999999999579e-01
1.953999999999999904e-01 8.813499999999999668e-01
1.854000000000000092e-01 8.903499999999999748e-01
1.754000000000000004e-01 9.003499999999999837e-01
1.653999999999999915e-01 9.093499999999999917e-01
1.554000000000000103e-01 9.183499999999999996e-01
1.454000000000000015e-01 9.273500000000000076e-01
1.353999999999999926e-01 9.353500000000000147e-01
1.254000000000000115e-01 9.443500000000000227e-01
1.154000000000000026e-01 9.523500000000000298e-01
1.053999999999999937e-01 9.593500000000000361e-01
9.539799999999999669e-02 9.663500000000000423e-01
8.539800000000000169e-02 9.723500000000000476e-01
7.539800000000000668e-02 9.783500000000000529e-01
6.539799999999999780e-02 9.843499999999999472e-01
5.539800000000000280e-02 9.883499999999999508e-01
4.539800000000000085e-02 9.923499999999999543e-01
3.539799999999999891e-02 9.953499999999999570e-01
2.539800000000000044e-02 9.983499999999999597e-01
1.539800000000000023e-02 9.993499999999999606e-01
5.398199999999999700e-03 1.000399999999999956e+00


==> ResMafalda_chsh.dat <==
7.853999999999999870e-01 7.071067811889326649e-01
7.753999999999999782e-01 7.071774670706574284e-01
7.653999999999999693e-01 7.073895907679980111e-01
7.553999999999999604e-01 7.077431944006102871e-01
7.453999999999999515e-01 7.082383474993872996e-01
7.354000000000000536e-01 7.088751459932760568e-01
7.254000000000000448e-01 7.096537107805104272e-01
7.154000000000000359e-01 7.105741858739603733e-01
7.054000000000000270e-01 7.116367361073268061e-01
6.954000000000000181e-01 7.128415443859174028e-01
6.854000000000000092e-01 7.141888084627380229e-01
6.754000000000000004e-01 7.156787372176026674e-01
6.653999999999999915e-01 7.173115464139339092e-01
6.553999999999999826e-01 7.190874539048823788e-01
6.453999999999999737e-01 7.210066742573595366e-01
6.353999999999999648e-01 7.230694127595731491e-01
6.253999999999999559e-01 7.252758587746896968e-01
6.153999999999999471e-01 7.276261784003615896e-01
6.054000000000000492e-01 7.301205063910882753e-01
5.954000000000000403e-01 7.327589372977575399e-01
5.854000000000000314e-01 7.355415157763164347e-01
5.754000000000000226e-01 7.384682260153961897e-01
5.654000000000000137e-01 7.415389802309527711e-01
5.554000000000000048e-01 7.447536061746792280e-01
5.453999999999999959e-01 7.481118336022000159e-01
5.353999999999999870e-01 7.516132796470152977e-01
5.253999999999999782e-01 7.552574330469468133e-01
5.153999999999999693e-01 7.590436371716577924e-01
5.053999999999999604e-01 7.629710718028176464e-01
4.954000000000000070e-01 7.670387336229220754e-01
4.853999999999999981e-01 7.712454153748751207e-01
4.753999999999999893e-01 7.755896836624612822e-01
4.653999999999999804e-01 7.800698553720863959e-01
4.554000000000000270e-01 7.846839727089442995e-01
4.454000000000000181e-01 7.894297768564141338e-01
4.354000000000000092e-01 7.943046802863638067e-01
4.254000000000000004e-01 7.993057377704720912e-01
4.153999999999999915e-01 8.044296161690596136e-01
4.053999999999999826e-01 8.096725631045652571e-01
3.953999999999999737e-01 8.150303746620441991e-01
3.854000000000000203e-01 8.204983622991617320e-01
3.754000000000000115e-01 8.260713191932982369e-01
3.654000000000000026e-01 8.317434863036730075e-01
3.553999999999999937e-01 8.375085184817780970e-01
3.453999999999999848e-01 8.433594510236850361e-01
3.353999999999999759e-01 8.492886671225097217e-01
3.254000000000000226e-01 8.552878667478012176e-01
3.154000000000000137e-01 8.613480375498546726e-01
3.054000000000000048e-01 8.674594284595839033e-01
2.953999999999999959e-01 8.736115267268405038e-01
2.853999999999999870e-01 8.797930392097635943e-01
2.753999999999999782e-01 8.859918787921687855e-01
2.654000000000000248e-01 8.921951568620326567e-01
2.554000000000000159e-01 8.983891828281481695e-01
2.454000000000000070e-01 9.045594716799958412e-01
2.353999999999999981e-01 9.106907606034276847e-01
2.253999999999999893e-01 9.167670356472883419e-01
2.154000000000000081e-01 9.227715693889896320e-01
2.053999999999999992e-01 9.286869704658510249e-01
1.953999999999999904e-01 9.344952457197606144e-01
1.854000000000000092e-01 9.401778755421782430e-01
1.754000000000000004e-01 9.457159028026862480e-01
1.653999999999999915e-01 9.510900354966348447e-01
1.554000000000000103e-01 9.562807629573522039e-01
1.454000000000000015e-01 9.612684851494746052e-01
1.353999999999999926e-01 9.660336541983503000e-01
1.254000000000000115e-01 9.705569269249452180e-01
1.154000000000000026e-01 9.748193267576689136e-01
1.053999999999999937e-01 9.788024129959724817e-01
9.539799999999999669e-02 9.824891613796558065e-01
8.539800000000000169e-02 9.858612506715501711e-01
7.539800000000000668e-02 9.889036665209943733e-01
6.539799999999999780e-02 9.916018606566014970e-01
5.539800000000000280e-02 9.939426823425953073e-01
4.539800000000000085e-02 9.959145314290422935e-01
3.539799999999999891e-02 9.975074971310150529e-01
2.539800000000000044e-02 9.987134793798018162e-01
1.539800000000000023e-02 9.995262898960755038e-01
5.398199999999999700e-03 9.999417262320884348e-01


==> mafalda_local.dat <==
7.853981633974482790e-01 5.000000000000000000e-01
7.488995461280588684e-01 5.004999999999999449e-01
7.338042370592052777e-01 5.010000000000000009e-01
7.222367987826767699e-01 5.014999999999999458e-01
7.124980348560386867e-01 5.020000000000000018e-01
7.039294519560541641e-01 5.024999999999999467e-01
6.961931747827624362e-01 5.030000000000000027e-01
6.890883960935391128e-01 5.034999999999999476e-01
6.824842179589089008e-01 5.040000000000000036e-01
6.762896760713508204e-01 5.044999999999999485e-01
6.704385090300066796e-01 5.050000000000000044e-01
6.648806714888479963e-01 5.054999999999999494e-01
6.595772650047212471e-01 5.060000000000000053e-01
6.544973411768003624e-01 5.064999999999999503e-01
6.496157953545595998e-01 5.070000000000000062e-01
6.449119279420010287e-01 5.074999999999999512e-01
6.403684315369013724e-01 5.080000000000000071e-01
6.359706592730746122e-01 5.084999999999999520e-01
6.317060844387137886e-01 5.090000000000000080e-01
6.275638935777920757e-01 5.094999999999999529e-01
6.235346748518598714e-01 5.100000000000000089e-01
6.196101757394356646e-01 5.104999999999999538e-01
6.157831120969965433e-01 5.110000000000000098e-01
6.120470158672739469e-01 5.114999999999999547e-01
6.083961122811797351e-01 5.120000000000000107e-01
6.048252198570381877e-01 5.124999999999999556e-01
6.013296682268852722e-01 5.130000000000000115e-01
5.979052300518391538e-01 5.134999999999999565e-01
5.945480641810685363e-01 5.140000000000000124e-01
5.912546678642477405e-01 5.144999999999999574e-01
5.880218363144295024e-01 5.150000000000000133e-01
5.848466282845152797e-01 5.154999999999999583e-01
5.817263365986891088e-01 5.160000000000000142e-01
5.786584627937009229e-01 5.164999999999999591e-01
5.756406951901277269e-01 5.170000000000000151e-01
5.726708898428529704e-01 5.174999999999999600e-01
5.697470539215540031e-01 5.180000000000000160e-01
5.668673311525915803e-01 5.184999999999999609e-01
5.640299890179883979e-01 5.190000000000000169e-01
5.612334074589390154e-01 5.194999999999999618e-01
5.584760688730829870e-01 5.200000000000000178e-01
5.557565492288482067e-01 5.204999999999999627e-01
5.530735101479723470e-01 5.210000000000000187e-01
5.504256918302546930e-01 5.214999999999999636e-01
5.478119067134764597e-01 5.220000000000000195e-01
5.452310337771891779e-01 5.224999999999999645e-01
5.426820134121466133e-01 5.230000000000000204e-01
5.401638427881805260e-01 5.234999999999999654e-01
5.376755716625277737e-01 5.240000000000000213e-01
5.352162985784613136e-01 5.244999999999999662e-01
5.327851674106565127e-01 5.250000000000000222e-01
5.303813642193949685e-01 5.254999999999999671e-01
5.280041143804756754e-01 5.260000000000000231e-01
5.256526799618569390e-01 5.264999999999999680e-01
5.233263573215563014e-01 5.270000000000000240e-01
5.210244749044156132e-01 5.274999999999999689e-01
5.187463912179411940e-01 5.280000000000000249e-01
5.164914929697456136e-01 5.284999999999999698e-01
5.142591933510690660e-01 5.290000000000000258e-01
5.120489304526189001e-01 5.294999999999999707e-01
5.098601658004461301e-01 5.300000000000000266e-01
5.076923830009296701e-01 5.304999999999999716e-01
5.055450864850683512e-01 5.310000000000000275e-01
5.034178003433362747e-01 5.314999999999999725e-01
5.013100672432191374e-01 5.320000000000000284e-01
4.992214474223812259e-01 5.324999999999999734e-01
4.971515177510820171e-01 5.330000000000000293e-01
4.950998708581169083e-01 5.334999999999999742e-01
4.930661143150802950e-01 5.340000000000000302e-01
4.910498698742722934e-01 5.344999999999999751e-01
4.890507727559830209e-01 5.350000000000000311e-01
4.870684709813067337e-01 5.354999999999999760e-01
4.851026247469649721e-01 5.360000000000000320e-01
4.831529058389597564e-01 5.364999999999999769e-01
4.812189970821322826e-01 5.370000000000000329e-01
4.793005918229863993e-01 5.374999999999999778e-01
4.773973934433355382e-01 5.380000000000000338e-01
4.755091149025688635e-01 5.384999999999999787e-01
4.736354783064882223e-01 5.390000000000000346e-01
4.717762145008658203e-01 5.394999999999999796e-01
4.699310626879967812e-01 5.400000000000000355e-01
4.680997700646873927e-01 5.404999999999999805e-01
4.662820914802175420e-01 5.410000000000000364e-01
4.644777891129573399e-01 5.414999999999999813e-01
4.626866321643958169e-01 5.420000000000000373e-01
4.609083965694593665e-01 5.424999999999999822e-01
4.591428647220591186e-01 5.430000000000000382e-01
4.573898252149108390e-01 5.434999999999999831e-01
4.556490725927171415e-01 5.440000000000000391e-01
4.539204071178932764e-01 5.444999999999999840e-01
4.522036345480531794e-01 5.450000000000000400e-01
4.504985659245528962e-01 5.454999999999999849e-01
4.488050173714147051e-01 5.460000000000000409e-01
4.471228099040258086e-01 5.464999999999999858e-01
4.454517692470256196e-01 5.470000000000000417e-01
4.437917256608572281e-01 5.474999999999999867e-01
4.421425137764735114e-01 5.480000000000000426e-01
4.405039724377442512e-01 5.484999999999999876e-01
4.388759445511181689e-01 5.490000000000000435e-01
4.372582769421460291e-01 5.494999999999999885e-01
4.356508202184754541e-01 5.500000000000000444e-01
4.340534286389727825e-01 5.504999999999999893e-01
4.324659599886302441e-01 5.510000000000000453e-01
4.308882754589593023e-01 5.514999999999999902e-01
4.293202395335660171e-01 5.520000000000000462e-01
4.277617198786488051e-01 5.524999999999999911e-01
4.262125872381506420e-01 5.530000000000000471e-01
4.246727153333346716e-01 5.534999999999999920e-01
4.231419807665487975e-01 5.540000000000000480e-01
4.216202629289761417e-01 5.544999999999999929e-01
4.201074439121606496e-01 5.550000000000000488e-01
4.186034084231322616e-01 5.554999999999999938e-01
4.171080437029405230e-01 5.560000000000000497e-01
4.156212394484448680e-01 5.564999999999999947e-01
4.141428877371892692e-01 5.570000000000000506e-01
4.126728829552271938e-01 5.574999999999999956e-01
4.112111217277428232e-01 5.580000000000000515e-01
4.097575028523504082e-01 5.584999999999999964e-01
4.083119272349339246e-01 5.589999999999999414e-01
4.068742978279180078e-01 5.594999999999999973e-01
4.054445195708558658e-01 5.600000000000000533e-01
4.040224993332260928e-01 5.604999999999999982e-01
4.026081458593411821e-01 5.609999999999999432e-01
4.012013697152728708e-01 5.614999999999999991e-01
3.998020832377048861e-01 5.620000000000000551e-01
3.984102004846259981e-01 5.625000000000000000e-01
3.970256371877832202e-01 5.629999999999999449e-01
3.956483107068228811e-01 5.635000000000000009e-01
3.942781399850412427e-01 5.640000000000000568e-01
3.929150455066795500e-01 5.645000000000000018e-01
3.915589492556950657e-01 5.649999999999999467e-01
3.902097746759498609e-01 5.655000000000000027e-01
3.888674466327559087e-01 5.660000000000000586e-01
3.875318913757191397e-01 5.665000000000000036e-01
3.862030365028304435e-01 5.669999999999999485e-01
3.848808109257537691e-01 5.675000000000000044e-01
3.835651448362618066e-01 5.680000000000000604e-01
3.822559696737716783e-01 5.685000000000000053e-01
3.809532180939383950e-01 5.689999999999999503e-01
3.796568239382643317e-01 5.695000000000000062e-01
3.783667222046851464e-01 5.700000000000000622e-01
3.770828490190908933e-01 5.705000000000000071e-01
3.758051416077494711e-01 5.709999999999999520e-01
3.745335382705965999e-01 5.715000000000000080e-01
3.732679783553595754e-01 5.719999999999999529e-01
3.720084022324802175e-01 5.725000000000000089e-01
3.707547512708133097e-01 5.729999999999999538e-01
3.695069678140626146e-01 5.735000000000000098e-01
3.682649951579366476e-01 5.739999999999999547e-01
3.670287775279886811e-01 5.745000000000000107e-01
3.657982600581237698e-01 5.749999999999999556e-01
3.645733887697413800e-01 5.755000000000000115e-01
3.633541105514969116e-01 5.759999999999999565e-01
3.621403731396544146e-01 5.765000000000000124e-01
3.609321250990144558e-01 5.769999999999999574e-01
3.597293158043912698e-01 5.775000000000000133e-01
3.585318954226260901e-01 5.779999999999999583e-01
3.573398148951105191e-01 5.785000000000000142e-01
3.561530259208108284e-01 5.789999999999999591e-01
3.549714809397662707e-01 5.795000000000000151e-01
3.537951331170546276e-01 5.799999999999999600e-01
3.526239363272004601e-01 5.805000000000000160e-01
3.514578451390187319e-01 5.809999999999999609e-01
3.502968148008711036e-01 5.815000000000000169e-01
3.491408012263306770e-01 5.819999999999999618e-01
3.479897609802308223e-01 5.825000000000000178e-01
3.468436512650950876e-01 5.829999999999999627e-01
3.457024299079283769e-01 5.835000000000000187e-01
3.445660553473631760e-01 5.839999999999999636e-01
3.434344866211437863e-01 5.845000000000000195e-01
3.423076833539436814e-01 5.849999999999999645e-01
3.411856057454986657e-01 5.855000000000000204e-01
3.400682145590530059e-01 5.859999999999999654e-01
3.389554711101009921e-01 5.865000000000000213e-01
3.378473372554218757e-01 5.869999999999999662e-01
3.367437753823919189e-01 5.875000000000000222e-01
3.356447483985724456e-01 5.879999999999999671e-01
3.345502197215572959e-01 5.885000000000000231e-01
3.334601532690795178e-01 5.889999999999999680e-01
3.323745134493621411e-01 5.895000000000000240e-01
3.312932651517123128e-01 5.899999999999999689e-01
3.302163737373441377e-01 5.905000000000000249e-01
3.291438050304325569e-01 5.909999999999999698e-01
3.280755253093800561e-01 5.915000000000000258e-01
3.270115012983011438e-01 5.919999999999999707e-01
3.259517001587087792e-01 5.925000000000000266e-01
3.248960894814046929e-01 5.929999999999999716e-01
3.238446372785588334e-01 5.935000000000000275e-01
3.227973119759839915e-01 5.939999999999999725e-01
3.217540824055855064e-01 5.945000000000000284e-01
3.207149177979962684e-01 5.949999999999999734e-01
3.196797877753784767e-01 5.955000000000000293e-01
3.186486623443968713e-01 5.959999999999999742e-01
3.176215118893518929e-01 5.965000000000000302e-01
3.165983071654747127e-01 5.969999999999999751e-01
3.155790192923713655e-01 5.975000000000000311e-01
3.145636197476218143e-01 5.979999999999999760e-01
3.135520803605185702e-01 5.985000000000000320e-01
3.125443733059528051e-01 5.989999999999999769e-01
3.115404710984318037e-01 5.995000000000000329e-01
3.105403465862354717e-01 5.999999999999999778e-01
3.095439729456981315e-01 6.005000000000000338e-01
3.085513236756212141e-01 6.009999999999999787e-01
3.075623725918050222e-01 6.015000000000000346e-01
3.065770938217033392e-01 6.019999999999999796e-01
3.055954617991922251e-01 6.025000000000000355e-01
3.046174512594549411e-01 6.029999999999999805e-01
3.036430372339735673e-01 6.035000000000000364e-01
3.026721950456325860e-01 6.039999999999999813e-01
3.017049003039228849e-01 6.045000000000000373e-01
3.007411289002515087e-01 6.049999999999999822e-01
2.997808570033471121e-01 6.055000000000000382e-01
2.988240610547662768e-01 6.059999999999999831e-01
2.978707177644891457e-01 6.065000000000000391e-01
2.969208041066126458e-01 6.069999999999999840e-01
2.959742973151271439e-01 6.075000000000000400e-01
2.950311748797860845e-01 6.079999999999999849e-01
2.940914145420556181e-01 6.085000000000000409e-01
2.931549942911514384e-01 6.089999999999999858e-01
2.922218923601526686e-01 6.095000000000000417e-01
2.912920872221984592e-01 6.099999999999999867e-01
2.903655575867565286e-01 6.105000000000000426e-01
2.894422823959724167e-01 6.109999999999999876e-01
2.885222408210867950e-01 6.115000000000000435e-01
2.876054122589272177e-01 6.119999999999999885e-01
2.866917763284678178e-01 6.125000000000000444e-01
2.857813128674584480e-01 6.129999999999999893e-01
2.848740019291178260e-01 6.135000000000000453e-01
2.839698237788945701e-01 6.139999999999999902e-01
2.830687588912870756e-01 6.145000000000000462e-01
2.821707879467298952e-01 6.149999999999999911e-01
2.812758918285359622e-01 6.155000000000000471e-01
2.803840516199006538e-01 6.159999999999999920e-01
2.794952486009610881e-01 6.165000000000000480e-01
2.786094642459127080e-01 6.169999999999999929e-01
2.777266802201806550e-01 6.174999999999999378e-01
2.768468783776425468e-01 6.179999999999999938e-01
2.759700407579071535e-01 6.185000000000000497e-01
2.750961495836408699e-01 6.189999999999999947e-01
2.742251872579446470e-01 6.194999999999999396e-01
2.733571363617809391e-01 6.199999999999999956e-01
2.724919796514472248e-01 6.205000000000000515e-01
2.716297000560963792e-01 6.209999999999999964e-01
2.707702806753017888e-01 6.214999999999999414e-01
2.699137047766675401e-01 6.219999999999999973e-01
2.690599557934832409e-01 6.225000000000000533e-01
2.682090173224190854e-01 6.229999999999999982e-01
2.673608731212632206e-01 6.234999999999999432e-01
2.665155071067007997e-01 6.239999999999999991e-01
2.656729033521318950e-01 6.245000000000000551e-01
2.648330460855284896e-01 6.250000000000000000e-01
2.639959196873286618e-01 6.254999999999999449e-01
2.631615086883695165e-01 6.260000000000000009e-01
2.623297977678554771e-01 6.265000000000000568e-01
2.615007717513627705e-01 6.270000000000000018e-01
2.606744156088777187e-01 6.274999999999999467e-01
2.598507144528702795e-01 6.280000000000000027e-01
2.590296535364006170e-01 6.285000000000000586e-01
2.582112182512583121e-01 6.290000000000000036e-01
2.573953941261326595e-01 6.294999999999999485e-01
2.565821668248162712e-01 6.300000000000000044e-01
2.557715221444373244e-01 6.305000000000000604e-01
2.549634460137235603e-01 6.310000000000000053e-01
2.541579244912936519e-01 6.314999999999999503e-01
2.533549437639791568e-01 6.320000000000000062e-01
2.525544901451738933e-01 6.325000000000000622e-01
2.517565500732111827e-01 6.330000000000000071e-01
2.509611101097676822e-01 6.334999999999999520e-01
2.501681569382935288e-01 6.340000000000000080e-01
2.493776773624704068e-01 6.345000000000000639e-01
2.485896583046920960e-01 6.350000000000000089e-01
2.478040868045718048e-01 6.354999999999999538e-01
2.470209500174732065e-01 6.360000000000000098e-01
2.462402352130668992e-01 6.365000000000000657e-01
2.454619297739077388e-01 6.370000000000000107e-01
2.446860211940369290e-01 6.374999999999999556e-01
2.439124970776061219e-01 6.380000000000000115e-01
2.431413451375243062e-01 6.385000000000000675e-01
2.423725531941252898e-01 6.390000000000000124e-01
2.416061091738566369e-01 6.394999999999999574e-01
2.408420011079899503e-01 6.400000000000000133e-01
2.400802171313511646e-01 6.405000000000000693e-01
2.393207454810714341e-01 6.410000000000000142e-01
2.385635744953563675e-01 6.414999999999999591e-01
2.378086926122754408e-01 6.420000000000000151e-01
2.370560883685708387e-01 6.424999999999999600e-01
2.363057503984835328e-01 6.430000000000000160e-01
2.355576674325979281e-01 6.434999999999999609e-01
2.348118282967051051e-01 6.440000000000000169e-01
2.340682219106834938e-01 6.444999999999999618e-01
2.333268372873937568e-01 6.450000000000000178e-01
2.325876635315960450e-01 6.454999999999999627e-01
2.318506898388786874e-01 6.460000000000000187e-01
2.311159054946058111e-01 6.464999999999999636e-01
2.303832998728796988e-01 6.470000000000000195e-01
2.296528624355197445e-01 6.474999999999999645e-01
2.289245827310555093e-01 6.480000000000000204e-01
2.281984503937370123e-01 6.484999999999999654e-01
2.274744551425554595e-01 6.490000000000000213e-01
2.267525867802848150e-01 6.494999999999999662e-01
2.260328351925314783e-01 6.500000000000000222e-01
2.253151903468016415e-01 6.504999999999999671e-01
2.245996422915812474e-01 6.510000000000000231e-01
2.238861811554295478e-01 6.514999999999999680e-01
2.231747971460852353e-01 6.520000000000000240e-01
2.224654805495878407e-01 6.524999999999999689e-01
2.217582217294075397e-01 6.530000000000000249e-01
2.210530111255931962e-01 6.534999999999999698e-01
2.203498392539277317e-01 6.540000000000000258e-01
2.196486967050982064e-01 6.544999999999999707e-01
2.189495741438777787e-01 6.550000000000000266e-01
2.182524623083180737e-01 6.554999999999999716e-01
2.175573520089537638e-01 6.560000000000000275e-01
2.168642341280191677e-01 6.564999999999999725e-01
2.161730996186737586e-01 6.570000000000000284e-01
2.154839395042423000e-01 6.574999999999999734e-01
2.147967448774606436e-01 6.580000000000000293e-01
2.141115068997368198e-01 6.584999999999999742e-01
2.134282168004194014e-01 6.590000000000000302e-01
2.127468658760777731e-01 6.594999999999999751e-01
2.120674454897907568e-01 6.600000000000000311e-01
2.113899470704475592e-01 6.604999999999999760e-01
2.107143621120542154e-01 6.610000000000000320e-01
2.100406821730550488e-01 6.614999999999999769e-01
2.093688988756587377e-01 6.620000000000000329e-01
2.086990039051752899e-01 6.624999999999999778e-01
2.080309890093633984e-01 6.630000000000000338e-01
2.073648459977843195e-01 6.634999999999999787e-01
2.067005667411652980e-01 6.640000000000000346e-01
2.060381431707732081e-01 6.644999999999999796e-01
2.053775672777930217e-01 6.650000000000000355e-01
2.047188311127196014e-01 6.654999999999999805e-01
2.040619267847526008e-01 6.660000000000000364e-01
2.034068464612020510e-01 6.664999999999999813e-01
2.027535823669028014e-01 6.670000000000000373e-01
2.021021267836337620e-01 6.674999999999999822e-01
2.014524720495468324e-01 6.680000000000000382e-01
2.008046105586039909e-01 6.684999999999999831e-01
2.001585347600187414e-01 6.690000000000000391e-01
1.995142371577094120e-01 6.694999999999999840e-01
1.988717103097542571e-01 6.700000000000000400e-01
1.982309468278585507e-01 6.704999999999999849e-01
1.975919393768258703e-01 6.710000000000000409e-01
1.969546806740356815e-01 6.714999999999999858e-01
1.963191634889306925e-01 6.719999999999999307e-01
1.956853806425076781e-01 6.724999999999999867e-01
1.950533250068155477e-01 6.730000000000000426e-01
1.944229895044627399e-01 6.734999999999999876e-01
1.937943671081253927e-01 6.739999999999999325e-01
1.931674508400668400e-01 6.744999999999999885e-01
1.925422337716609367e-01 6.750000000000000444e-01
1.919187090229212134e-01 6.754999999999999893e-01
1.912968697620367198e-01 6.759999999999999343e-01
1.906767092049137247e-01 6.764999999999999902e-01
1.900582206147223008e-01 6.770000000000000462e-01
1.894413973014497932e-01 6.774999999999999911e-01
1.888262326214586173e-01 6.779999999999999361e-01
1.882127199770503578e-01 6.784999999999999920e-01
1.876008528160351407e-01 6.790000000000000480e-01
1.869906246313066123e-01 6.794999999999999929e-01
1.863820289604209146e-01 6.799999999999999378e-01
1.857750593851820176e-01 6.804999999999999938e-01
1.851697095312324071e-01 6.810000000000000497e-01
1.845659730676479648e-01 6.814999999999999947e-01
1.839638437065374554e-01 6.819999999999999396e-01
1.833633152026478141e-01 6.824999999999999956e-01
1.827643813529742645e-01 6.830000000000000515e-01
1.821670359963742380e-01 6.834999999999999964e-01
1.815712730131867070e-01 6.839999999999999414e-01
1.809770863248554851e-01 6.844999999999999973e-01
1.803844698935577195e-01 6.850000000000000533e-01
1.797934177218370178e-01 6.854999999999999982e-01
1.792039238522393774e-01 6.859999999999999432e-01
1.786159823669551949e-01 6.864999999999999991e-01
1.780295873874654933e-01 6.870000000000000551e-01
1.774447330741897588e-01 6.875000000000000000e-01
1.768614136261420500e-01 6.879999999999999449e-01
1.762796232805875773e-01 6.885000000000000009e-01
1.756993563127056679e-01 6.890000000000000568e-01
1.751206070352548938e-01 6.895000000000000018e-01
1.745433697982436416e-01 6.899999999999999467e-01
1.739676389886032626e-01 6.905000000000000027e-01
1.733934090298666075e-01 6.910000000000000586e-01
1.728206743818480884e-01 6.915000000000000036e-01
1.722494295403291797e-01 6.919999999999999485e-01
1.716796690367471956e-01 6.925000000000000044e-01
1.711113874378872857e-01 6.930000000000000604e-01
1.705445793455786785e-01 6.935000000000000053e-01
1.699792393963927284e-01 6.939999999999999503e-01
1.694153622613462085e-01 6.945000000000000062e-01
1.688529426456083782e-01 6.950000000000000622e-01
1.682919752882084397e-01 6.955000000000000071e-01
1.677324549617493221e-01 6.959999999999999520e-01
1.671743764721233538e-01 6.965000000000000080e-01
1.666177346582321528e-01 6.970000000000000639e-01
1.660625243917076554e-01 6.975000000000000089e-01
1.655087405766385578e-01 6.979999999999999538e-01
1.649563781492972281e-01 6.985000000000000098e-01
1.644054320778746414e-01 6.990000000000000657e-01
1.638558973622107062e-01 6.995000000000000107e-01
1.633077690335343335e-01 6.999999999999999556e-01
1.627610421542036168e-01 7.005000000000000115e-01
1.622157118174483992e-01 7.010000000000000675e-01
1.616717731471166986e-01 7.015000000000000124e-01
1.611292212974235472e-01 7.019999999999999574e-01
1.605880514527029124e-01 7.025000000000000133e-01
1.600482588271621154e-01 7.030000000000000693e-01
1.595098386646382205e-01 7.035000000000000142e-01
1.589727862383584767e-01 7.039999999999999591e-01
1.584370968507026189e-01 7.045000000000000151e-01
1.579027658329674455e-01 7.049999999999999600e-01
1.573697885451347256e-01 7.055000000000000160e-01
1.568381603756409115e-01 7.059999999999999609e-01
1.563078767411495706e-01 7.065000000000000169e-01
1.557789330863272315e-01 7.069999999999999618e-01
1.552513248836185356e-01 7.075000000000000178e-01
1.547250476330286895e-01 7.079999999999999627e-01
1.542000968619042789e-01 7.085000000000000187e-01
1.536764681247173581e-01 7.089999999999999636e-01
1.531541570028527866e-01 7.095000000000000195e-01
1.526331591043967595e-01 7.099999999999999645e-01
1.521134700639285298e-01 7.105000000000000204e-01
1.515950855423141286e-01 7.109999999999999654e-01
1.510780012265008354e-01 7.115000000000000213e-01
1.505622128293159778e-01 7.119999999999999662e-01
1.500477160892666750e-01 7.125000000000000222e-01
1.495345067703415798e-01 7.129999999999999671e-01
1.490225806618150350e-01 7.135000000000000231e-01
1.485119335780534511e-01 7.139999999999999680e-01
1.480025613583234867e-01 7.145000000000000240e-01
1.474944598666020623e-01 7.149999999999999689e-01
1.469876249913879274e-01 7.155000000000000249e-01
1.464820526455170024e-01 7.159999999999999698e-01
1.459777387659772219e-01 7.165000000000000258e-01
1.454746793137273730e-01 7.169999999999999707e-01
1.449728702735163244e-01 7.175000000000000266e-01
1.444723076537042794e-01 7.179999999999999716e-01
1.439729874860872783e-01 7.185000000000000275e-01
1.434749058257221155e-01 7.189999999999999725e-01
1.429780587507526457e-01 7.195000000000000284e-01
1.424824423622398917e-01 7.199999999999999734e-01
1.419880527839913753e-01 7.205000000000000293e-01
1.414948861623939735e-01 7.209999999999999742e-01
1.410029386662487727e-01 7.215000000000000302e-01
1.405122064866051179e-01 7.219999999999999751e-01
1.400226858365988536e-01 7.225000000000000311e-01
1.395343729512921738e-01 7.229999999999999760e-01
1.390472640875118349e-01 7.235000000000000320e-01
1.385613555236940020e-01 7.239999999999999769e-01
1.380766435597261810e-01 7.245000000000000329e-01
1.375931245167936190e-01 7.249999999999999778e-01
1.371107947372256775e-01 7.255000000000000338e-01
1.366296505843453968e-01 7.259999999999999787e-01
1.361496884423166187e-01 7.265000000000000346e-01
1.356709047159992132e-01 7.269999999999999796e-01
1.351932958307990318e-01 7.275000000000000355e-01
1.347168582325239394e-01 7.279999999999999805e-01
1.342415883872383753e-01 7.285000000000000364e-01
1.337674827811220768e-01 7.289999999999999813e-01
1.332945379203276381e-01 7.295000000000000373e-01
1.328227503308401780e-01 7.299999999999999822e-01
1.323521165583404768e-01 7.305000000000000382e-01
1.318826331680667263e-01 7.309999999999999831e-01
1.314142967446767785e-01 7.315000000000000391e-01
1.309471038921178609e-01 7.319999999999999840e-01
1.304810512334891037e-01 7.325000000000000400e-01
1.300161354109127254e-01 7.329999999999999849e-01
1.295523530854014727e-01 7.335000000000000409e-01
1.290897009367296955e-01 7.339999999999999858e-01
1.286281756633051998e-01 7.344999999999999307e-01
1.281677739820437090e-01 7.349999999999999867e-01
1.277084926282406330e-01 7.355000000000000426e-01
1.272503283554486386e-01 7.359999999999999876e-01
1.267932779353542483e-01 7.364999999999999325e-01
1.263373381576542998e-01 7.369999999999999885e-01
1.258825058299374022e-01 7.375000000000000444e-01
1.254287777775615065e-01 7.379999999999999893e-01
1.249761508435377477e-01 7.384999999999999343e-01
1.245246218884118600e-01 7.389999999999999902e-01
1.240741877901476442e-01 7.395000000000000462e-01
1.236248454440125738e-01 7.399999999999999911e-01
1.231765917624632334e-01 7.404999999999999361e-01
1.227294236750319234e-01 7.409999999999999920e-01
1.222833381282160681e-01 7.415000000000000480e-01
1.218383320853653196e-01 7.419999999999999929e-01
1.213944025265733528e-01 7.424999999999999378e-01
1.209515464485685365e-01 7.429999999999999938e-01
1.205097608646064772e-01 7.435000000000000497e-01
1.200690428043628827e-01 7.439999999999999947e-01
1.196293893138277165e-01 7.444999999999999396e-01
1.191907974552005728e-01 7.449999999999999956e-01
1.187532643067889943e-01 7.455000000000000515e-01
1.183167869629009883e-01 7.459999999999999964e-01
1.178813625337480908e-01 7.464999999999999414e-01
1.174469881453417269e-01 7.469999999999999973e-01
1.170136609393939292e-01 7.475000000000000533e-01
1.165813780732201654e-01 7.479999999999999982e-01
1.161501367196372675e-01 7.484999999999999432e-01
1.157199340668709914e-01 7.489999999999999991e-01
1.152907673184561249e-01 7.495000000000000551e-01
1.148626336931435205e-01 7.500000000000000000e-01
1.144355304248043936e-01 7.504999999999999449e-01
1.140094547623373561e-01 7.510000000000000009e-01
1.135844039695752955e-01 7.515000000000000568e-01
1.131603753251947259e-01 7.520000000000000018e-01
1.127373661226233614e-01 7.524999999999999467e-01
1.123153736699505217e-01 7.530000000000000027e-01
1.118943952898385219e-01 7.535000000000000586e-01
1.114744283194337854e-01 7.540000000000000036e-01
1.110554701102789837e-01 7.544999999999999485e-01
1.106375180282256898e-01 7.550000000000000044e-01
1.102205694533501951e-01 7.555000000000000604e-01
1.098046217798668983e-01 7.560000000000000053e-01
1.093896724160441647e-01 7.564999999999999503e-01
1.089757187841202957e-01 7.570000000000000062e-01
1.085627583202221358e-01 7.575000000000000622e-01
1.081507884742810149e-01 7.580000000000000071e-01
1.077398067099526874e-01 7.584999999999999520e-01
1.073298105045364104e-01 7.590000000000000080e-01
1.069207973488951052e-01 7.595000000000000639e-01
1.065127647473764899e-01 7.600000000000000089e-01
1.061057102177335038e-01 7.604999999999999538e-01
1.056996312910484376e-01 7.610000000000000098e-01
1.052945255116556206e-01 7.615000000000000657e-01
1.048903904370633716e-01 7.620000000000000107e-01
1.044872236378804747e-01 7.624999999999999556e-01
1.040850226977408366e-01 7.630000000000000115e-01
1.036837852132287130e-01 7.635000000000000675e-01
1.032835087938063778e-01 7.640000000000000124e-01
1.028841910617400712e-01 7.644999999999999574e-01
1.024858296520279738e-01 7.650000000000000133e-01
1.020884222123309287e-01 7.655000000000000693e-01
1.016919664028978765e-01 7.660000000000000142e-01
1.012964598965000601e-01 7.664999999999999591e-01
1.009019003783569873e-01 7.670000000000000151e-01
1.005082855460708441e-01 7.675000000000000711e-01
1.001156131095573970e-01 7.680000000000000160e-01
9.972388079097876945e-02 7.684999999999999609e-01
9.933308632467403865e-02 7.690000000000000169e-01
9.894322745709700773e-02 7.695000000000000728e-01
9.855430194674637268e-02 7.700000000000000178e-01
9.816630756410385517e-02 7.704999999999999627e-01
9.777924209156747815e-02 7.710000000000000187e-01
9.739310332338847742e-02 7.715000000000000746e-01
9.700788906560801894e-02 7.720000000000000195e-01
9.662359713599448507e-02 7.724999999999999645e-01
9.624022536398028904e-02 7.730000000000000204e-01
9.585777159060229757e-02 7.735000000000000764e-01
9.547623366843789594e-02 7.740000000000000213e-01
9.509560946154756167e-02 7.744999999999999662e-01
9.471589684541326104e-02 7.750000000000000222e-01
9.433709370687848317e-02 7.755000000000000782e-01
9.395919794409210435e-02 7.760000000000000231e-01
9.358220746644625720e-02 7.764999999999999680e-01
9.320612019452195751e-02 7.770000000000000240e-01
9.283093406003077586e-02 7.775000000000000799e-01
9.245664700575796646e-02 7.780000000000000249e-01
9.208325698550567928e-02 7.784999999999999698e-01
9.171076196403957215e-02 7.790000000000000258e-01
9.133915991703099591e-02 7.795000000000000817e-01
9.096844883100452250e-02 7.800000000000000266e-01
9.059862670328414080e-02 7.804999999999999716e-01
9.022969154193617725e-02 7.810000000000000275e-01
8.986164136572173666e-02 7.814999999999999725e-01
8.949447420403923437e-02 7.820000000000000284e-01
8.912818809687608756e-02 7.824999999999999734e-01
8.876278109475392586e-02 7.829999999999999183e-01
8.839825125868036593e-02 7.834999999999999742e-01
8.803459666009731677e-02 7.840000000000000302e-01
8.767181538083004821e-02 7.844999999999999751e-01
8.730990551303877134e-02 7.849999999999999201e-01
8.694886515916945557e-02 7.854999999999999760e-01
8.658869243190467357e-02 7.860000000000000320e-01
8.622938545411540368e-02 7.864999999999999769e-01
8.587094235881431725e-02 7.869999999999999218e-01
8.551336128910637380e-02 7.874999999999999778e-01
8.515664039814550834e-02 7.880000000000000338e-01
8.480077784908363059e-02 7.884999999999999787e-01
8.444577181502914420e-02 7.889999999999999236e-01
8.409162047899947090e-02 7.894999999999999796e-01
8.373832203387487905e-02 7.900000000000000355e-01
8.338587468235755806e-02 7.904999999999999805e-01
8.303427663692357352e-02 7.909999999999999254e-01
8.268352611978126154e-02 7.914999999999999813e-01
8.233362136282762478e-02 7.920000000000000373e-01
8.198456060760590802e-02 7.924999999999999822e-01
8.163634210526188317e-02 7.929999999999999272e-01
8.128896411650397835e-02 7.934999999999999831e-01
8.094242491155982655e-02 7.940000000000000391e-01
8.059672277013614494e-02 7.944999999999999840e-01
8.025185598137790643e-02 7.949999999999999289e-01
7.990782284382731693e-02 7.954999999999999849e-01
7.956462166538590119e-02 7.960000000000000409e-01
7.922225076327252258e-02 7.964999999999999858e-01
7.888070846398566316e-02 7.969999999999999307e-01
7.853999310326555128e-02 7.974999999999999867e-01
7.820010302605387431e-02 7.980000000000000426e-01
7.786103658645875114e-02 7.984999999999999876e-01
7.752279214771330695e-02 7.989999999999999325e-01
7.718536808214281064e-02 7.994999999999999885e-01
7.684876277112591414e-02 8.000000000000000444e-01
7.651297460505755710e-02 8.004999999999999893e-01
7.617800198331538264e-02 8.009999999999999343e-01
7.584384331422248937e-02 8.014999999999999902e-01
7.551049701501230671e-02 8.020000000000000462e-01
7.517796151179600983e-02 8.024999999999999911e-01
7.484623523952504964e-02 8.029999999999999361e-01
7.451531664195937266e-02 8.034999999999999920e-01
7.418520417163405878e-02 8.040000000000000480e-01
7.385589628982346111e-02 8.044999999999999929e-01
7.352739146651207647e-02 8.049999999999999378e-01
7.319968818035924030e-02 8.054999999999999938e-01
7.287278491866783225e-02 8.060000000000000497e-01
7.254668017735295404e-02 8.064999999999999947e-01
7.222137246091184237e-02 8.069999999999999396e-01
7.189686028238841120e-02 8.074999999999999956e-01
7.157314216334853541e-02 8.080000000000000515e-01
7.125021663384586978e-02 8.084999999999999964e-01
7.092808223239235876e-02 8.089999999999999414e-01
7.060673750592949549e-02 8.094999999999999973e-01
7.028618100979991401e-02 8.100000000000000533e-01
6.996641130771784345e-02 8.104999999999999982e-01
6.964742697173773034e-02 8.109999999999999432e-01
6.932922658223204804e-02 8.114999999999999991e-01
6.901180872785929454e-02 8.120000000000000551e-01
6.869517200553740266e-02 8.125000000000000000e-01
6.837931502041634524e-02 8.129999999999999449e-01
6.806423638585271108e-02 8.135000000000000009e-01
6.774993472338192158e-02 8.140000000000000568e-01
6.743640866269524914e-02 8.145000000000000018e-01
6.712365684160921664e-02 8.149999999999999467e-01
6.681167790604354562e-02 8.155000000000000027e-01
6.650047050999761955e-02 8.160000000000000586e-01
6.619003331552028579e-02 8.165000000000000036e-01
6.588036499269159241e-02 8.169999999999999485e-01
6.557146421959654525e-02 8.175000000000000044e-01
6.526332968229944798e-02 8.180000000000000604e-01
6.495596007482523637e-02 8.185000000000000053e-01
6.464935409913115383e-02 8.189999999999999503e-01
6.434351046508836325e-02 8.195000000000000062e-01
6.403842789045922912e-02 8.200000000000000622e-01
6.373410510087211545e-02 8.205000000000000071e-01
6.343054082980370545e-02 8.209999999999999520e-01
6.312773381855571464e-02 8.215000000000000080e-01
6.282568281623428230e-02 8.220000000000000639e-01
6.252438657973204139e-02 8.225000000000000089e-01
6.222384387370240300e-02 8.229999999999999538e-01
6.192405347054309728e-02 8.235000000000000098e-01
6.162501415038012381e-02 8.240000000000000657e-01
6.132672470103987805e-02 8.245000000000000107e-01
6.102918391803974218e-02 8.249999999999999556e-01
6.073239060456093324e-02 8.255000000000000115e-01
6.043634357143768537e-02 8.260000000000000675e-01
6.014104163713461515e-02 8.265000000000000124e-01
5.984648362773082458e-02 8.269999999999999574e-01
5.955266837690278980e-02 8.275000000000000133e-01
5.925959472590857507e-02 8.280000000000000693e-01
5.896726152356791817e-02 8.285000000000000142e-01
5.867566762624986526e-02 8.289999999999999591e-01
5.838481189785441061e-02 8.295000000000000151e-01
5.809469320979936124e-02 8.300000000000000711e-01
5.780531044100071375e-02 8.305000000000000160e-01
5.751666247786554886e-02 8.309999999999999609e-01
5.722874821426782166e-02 8.315000000000000169e-01
5.694156655154257451e-02 8.320000000000000728e-01
5.665511639846732006e-02 8.325000000000000178e-01
5.636939667125086956e-02 8.329999999999999627e-01
5.608440629351846285e-02 8.335000000000000187e-01
5.580014419629957673e-02 8.340000000000000746e-01
5.551660931801851578e-02 8.345000000000000195e-01
5.523380060447469903e-02 8.349999999999999645e-01
5.495171700884081412e-02 8.355000000000000204e-01
5.467035749164318031e-02 8.360000000000000764e-01
5.438972102075442794e-02 8.365000000000000213e-01
5.410980657138208388e-02 8.369999999999999662e-01
5.383061312605838533e-02 8.375000000000000222e-01
5.355213967463059999e-02 8.380000000000000782e-01
5.327438521425002099e-02 8.385000000000000231e-01
5.299734874936355700e-02 8.389999999999999680e-01
5.272102929170513486e-02 8.395000000000000240e-01
5.244542586028653336e-02 8.400000000000000799e-01
5.217053748138810593e-02 8.405000000000000249e-01
5.189636318855206376e-02 8.409999999999999698e-01
5.162290202257632798e-02 8.415000000000000258e-01
5.135015303150290700e-02 8.420000000000000817e-01
5.107811527061596052e-02 8.425000000000000266e-01
5.080678780243234188e-02 8.429999999999999716e-01
5.053616969669585957e-02 8.435000000000000275e-01
5.026626003037330814e-02 8.439999999999999725e-01
4.999705788764551018e-02 8.445000000000000284e-01
4.972856235990618518e-02 8.449999999999999734e-01
4.946077254575478171e-02 8.454999999999999183e-01
4.919368755099218227e-02 8.459999999999999742e-01
4.892730648861989828e-02 8.465000000000000302e-01
4.866162847883200721e-02 8.469999999999999751e-01
4.839665264901407693e-02 8.474999999999999201e-01
4.813237813374218743e-02 8.479999999999999760e-01
4.786880407477645677e-02 8.485000000000000320e-01
4.760592962106330317e-02 8.489999999999999769e-01
4.734375392873164251e-02 8.494999999999999218e-01
4.708227616109039032e-02 8.499999999999999778e-01
4.682149548863204919e-02 8.505000000000000338e-01
4.656141108902480535e-02 8.509999999999999787e-01
4.630202214712141051e-02 8.514999999999999236e-01
4.604332785495357516e-02 8.519999999999999796e-01
4.578532741173250292e-02 8.525000000000000355e-01
4.552802002385524655e-02 8.529999999999999805e-01
4.527140490489990621e-02 8.534999999999999254e-01
4.501548127563202717e-02 8.539999999999999813e-01
4.476024836400725043e-02 8.545000000000000373e-01
4.450570540516863433e-02 8.549999999999999822e-01
4.425185164145685468e-02 8.554999999999999272e-01
4.399868632241021871e-02 8.559999999999999831e-01
4.374620870476824547e-02 8.565000000000000391e-01
4.349441805247947906e-02 8.569999999999999840e-01
4.324331363670218253e-02 8.574999999999999289e-01
4.299289473581376086e-02 8.579999999999999849e-01
4.274316063541567373e-02 8.585000000000000409e-01
4.249411062833421265e-02 8.589999999999999858e-01
4.224574401463877110e-02 8.594999999999999307e-01
4.199806010163790321e-02 8.599999999999999867e-01
4.175105820389289624e-02 8.605000000000000426e-01
4.150473764322543807e-02 8.609999999999999876e-01
4.125909774872456304e-02 8.614999999999999325e-01
4.101413785675755291e-02 8.619999999999999885e-01
4.076985731097885340e-02 8.625000000000000444e-01
4.052625546233892817e-02 8.629999999999999893e-01
4.028333166909867091e-02 8.634999999999999343e-01
4.004108529683485934e-02 8.639999999999999902e-01
3.979951571845742608e-02 8.645000000000000462e-01
3.955862231421919395e-02 8.649999999999999911e-01
3.931840447172845615e-02 8.654999999999999361e-01
3.907886158595883647e-02 8.659999999999999920e-01
3.883999305927266638e-02 8.665000000000000480e-01
3.860179830142477370e-02 8.669999999999999929e-01
3.836427672958116902e-02 8.674999999999999378e-01
3.812742776833808606e-02 8.679999999999999938e-01
3.789125084973182095e-02 8.685000000000000497e-01
3.765574541325956287e-02 8.689999999999999947e-01
3.742091090589547836e-02 8.694999999999999396e-01
3.718674678210542178e-02 8.699999999999999956e-01
3.695325250387167249e-02 8.705000000000000515e-01
3.672042754070294762e-02 8.709999999999999964e-01
3.648827136966124179e-02 8.714999999999999414e-01
3.625678347537919510e-02 8.719999999999999973e-01
3.602596335008009104e-02 8.725000000000000533e-01
3.579581049360126138e-02 8.729999999999999982e-01
3.556632441341244649e-02 8.734999999999999432e-01
3.533750462464154557e-02 8.739999999999999991e-01
3.510935065009850031e-02 8.745000000000000551e-01
3.488186202029407157e-02 8.750000000000000000e-01
3.465503827347006516e-02 8.754999999999999449e-01
3.442887895562148082e-02 8.760000000000000009e-01
3.420338362052379594e-02 8.765000000000000568e-01
3.397855182975844518e-02 8.770000000000000018e-01
3.375438315274206097e-02 8.774999999999999467e-01
3.353087716675142577e-02 8.780000000000000027e-01
3.330803345695716733e-02 8.785000000000000586e-01
3.308585161644657380e-02 8.790000000000000036e-01
3.286433124626025187e-02 8.794999999999999485e-01
3.264347195541953545e-02 8.800000000000000044e-01
3.242327336096036128e-02 8.805000000000000604e-01
3.220373508796371687e-02 8.810000000000000053e-01
3.198485676959185453e-02 8.814999999999999503e-01
3.176663804712018258e-02 8.820000000000000062e-01
3.154907856997513083e-02 8.825000000000000622e-01
3.133217799576317603e-02 8.830000000000000071e-01
3.111593599032091637e-02 8.834999999999999520e-01
3.090035222773788309e-02 8.840000000000000080e-01
3.068542639040488379e-02 8.845000000000000639e-01
3.047115816905279426e-02 8.850000000000000089e-01
3.025754726278489723e-02 8.854999999999999538e-01
3.004459337913113412e-02 8.860000000000000098e-01
2.983229623407876799e-02 8.865000000000000657e-01
2.962065555212141030e-02 8.870000000000000107e-01
2.940967106630369352e-02 8.874999999999999556e-01
2.919934251826609636e-02 8.880000000000000115e-01
2.898966965828613310e-02 8.885000000000000675e-01
2.878065224533584224e-02 8.890000000000000124e-01
2.857229004711768147e-02 8.894999999999999574e-01
2.836458284012746342e-02 8.900000000000000133e-01
2.815753040969551368e-02 8.905000000000000693e-01
2.795113255003962502e-02 8.910000000000000142e-01
2.774538906432240035e-02 8.914999999999999591e-01
2.754029976470007135e-02 8.920000000000000151e-01
2.733586447238166642e-02 8.925000000000000711e-01
2.713208301768257891e-02 8.930000000000000160e-01
2.692895524008675004e-02 8.934999999999999609e-01
2.672648098829702792e-02 8.940000000000000169e-01
2.652466012030558346e-02 8.945000000000000728e-01
2.632349250345051433e-02 8.950000000000000178e-01
2.612297801447496098e-02 8.954999999999999627e-01
2.592311653960164414e-02 8.960000000000000187e-01
2.572390797458368877e-02 8.965000000000000746e-01
2.552535222478916413e-02 8.970000000000000195e-01
2.532744920525537360e-02 8.974999999999999645e-01
2.513019884076530402e-02 8.980000000000000204e-01
2.493360106591850645e-02 8.985000000000000764e-01
2.473765582520276798e-02 8.990000000000000213e-01
2.454236307306771961e-02 8.994999999999999662e-01
2.434772277400728754e-02 9.000000000000000222e-01
2.415373490262958181e-02 9.005000000000000782e-01
2.396039944374015948e-02 9.010000000000000231e-01
2.376771639242650572e-02 9.014999999999999680e-01
2.357568575413194686e-02 9.020000000000000240e-01
2.338430754475043921e-02 9.025000000000000799e-01
2.319358179070629342e-02 9.030000000000000249e-01
2.300350852904557708e-02 9.034999999999999698e-01
2.281408780752898838e-02 9.040000000000000258e-01
2.262531968471755833e-02 9.045000000000000817e-01
2.243720423006926798e-02 9.050000000000000266e-01
2.224974152404348565e-02 9.054999999999999716e-01
2.206293165818585048e-02 9.060000000000000275e-01
2.187677473524196614e-02 9.064999999999999725e-01
2.169127086924897696e-02 9.070000000000000284e-01
2.150642018564634037e-02 9.074999999999999734e-01
2.132222282138595756e-02 9.079999999999999183e-01
2.113867892503507040e-02 9.084999999999999742e-01
2.095578865689516970e-02 9.090000000000000302e-01
2.077355218910716117e-02 9.094999999999999751e-01
2.059196970578088329e-02 9.099999999999999201e-01
2.041104140310559881e-02 9.104999999999999760e-01
2.023076748947306644e-02 9.110000000000000320e-01
2.005114818560698245e-02 9.114999999999999769e-01
1.987218372468655889e-02 9.119999999999999218e-01
1.969387435247922646e-02 9.124999999999999778e-01
1.951622032747588401e-02 9.130000000000000338e-01
1.933922192102299417e-02 9.134999999999999787e-01
1.916287941746426526e-02 9.139999999999999236e-01
1.898719311428508083e-02 9.144999999999999796e-01
1.881216332225393167e-02 9.150000000000000355e-01
1.863779036558128530e-02 9.154999999999999805e-01
1.846407458206243690e-02 9.159999999999999254e-01
1.829101632323192408e-02 9.164999999999999813e-01
1.811861595454090923e-02 9.170000000000000373e-01
1.794687385549707456e-02 9.174999999999999822e-01
1.777579041985022368e-02 9.179999999999999272e-01
1.760536605575089078e-02 9.184999999999999831e-01
1.743560118593408259e-02 9.190000000000000391e-01
1.726649624789760445e-02 9.194999999999999840e-01
1.709805169408090686e-02 9.199999999999999289e-01
1.693026799205250843e-02 9.204999999999999849e-01
1.676314562471476616e-02 9.210000000000000409e-01
1.659668509047846144e-02 9.214999999999999858e-01
1.643088690348604858e-02 9.219999999999999307e-01
1.626575159380316479e-02 9.224999999999999867e-01
1.610127970763801722e-02 9.230000000000000426e-01
1.593747180755913581e-02 9.234999999999999876e-01
1.577432847270757860e-02 9.239999999999999325e-01
1.561185029902970901e-02 9.244999999999999885e-01
1.545003789951740827e-02 9.250000000000000444e-01
1.528889190443064733e-02 9.254999999999999893e-01
1.512841296155773702e-02 9.259999999999999343e-01
1.496860173645462450e-02 9.264999999999999902e-01
1.480945891270451890e-02 9.270000000000000462e-01
1.465098519218963058e-02 9.274999999999999911e-01
1.449318129534695430e-02 9.279999999999999361e-01
1.433604796145303631e-02 9.284999999999999920e-01
1.417958594891616762e-02 9.290000000000000480e-01
1.402379603554857780e-02 9.294999999999999929e-01
1.386867901888075641e-02 9.299999999999999378e-01
1.371423571646018628e-02 9.304999999999999938e-01
1.356046696617790523e-02 9.310000000000000497e-01
1.340737362657095158e-02 9.314999999999999947e-01
1.325495657717373418e-02 9.319999999999999396e-01
1.310321671884988499e-02 9.324999999999999956e-01
1.295215497414973008e-02 9.330000000000000515e-01
1.280177228764950090e-02 9.334999999999999964e-01
1.265206962634713578e-02 9.339999999999999414e-01
1.250304798002345799e-02 9.344999999999999973e-01
1.235470836163719659e-02 9.350000000000000533e-01
1.220705180772895145e-02 9.354999999999999982e-01
1.206007937882741868e-02 9.359999999999999432e-01
1.191379215987380114e-02 9.364999999999999991e-01
1.176819126066779714e-02 9.370000000000000551e-01
1.162327781629341784e-02 9.375000000000000000e-01
1.147905298760689384e-02 9.379999999999999449e-01
1.133551796169109636e-02 9.385000000000000009e-01
1.119267395234718049e-02 9.390000000000000568e-01
1.105052220060853511e-02 9.395000000000000018e-01
1.090906397524772989e-02 9.399999999999999467e-01
1.076830057330598923e-02 9.405000000000000027e-01
1.062823332066471262e-02 9.410000000000000586e-01
1.048886357256947552e-02 9.415000000000000036e-01
1.035019271425934723e-02 9.419999999999999485e-01
1.021222216155022455e-02 9.425000000000000044e-01
1.007495336142734746e-02 9.430000000000000604e-01
9.938387792741820020e-03 9.435000000000000053e-01
9.802526966813466733e-03 9.439999999999999503e-01
9.667372428147826685e-03 9.445000000000000062e-01
9.532925755123116199e-03 9.450000000000000622e-01
9.399188560719638416e-03 9.455000000000000071e-01
9.266162493264619784e-03 9.459999999999999520e-01
9.133849237220005232e-03 9.465000000000000080e-01
9.002250513960625630e-03 9.470000000000000639e-01
8.871368082615271530e-03 9.475000000000000089e-01
8.741203740924831378e-03 9.479999999999999538e-01
8.611759326104646839e-03 9.485000000000000098e-01
8.483036715791526100e-03 9.490000000000000657e-01
8.355037828949741369e-03 9.495000000000000107e-01
8.227764626888048674e-03 9.499999999999999556e-01
8.101219114247076858e-03 9.505000000000000115e-01
7.975403340066336902e-03 9.510000000000000675e-01
7.850319398863190440e-03 9.515000000000000124e-01
7.725969431765688372e-03 9.519999999999999574e-01
7.602355627680881106e-03 9.525000000000000133e-01
7.479480224511017572e-03 9.530000000000000693e-01
7.357345510401364780e-03 9.535000000000000142e-01
7.235953825070093673e-03 9.539999999999999591e-01
7.115307561144760401e-03 9.545000000000000151e-01
6.995409165570029217e-03 9.550000000000000711e-01
6.876261141107761592e-03 9.555000000000000160e-01
6.757866047817698112e-03 9.559999999999999609e-01
6.640226504662519180e-03 9.565000000000000169e-01
6.523345191176159810e-03 9.570000000000000728e-01
6.407224849137938341e-03 9.575000000000000178e-01
6.291868284402505826e-03 9.579999999999999627e-01
6.177278368734299627e-03 9.585000000000000187e-01
6.063458041773953089e-03 9.590000000000000746e-01
5.950410313045502442e-03 9.595000000000000195e-01
5.838138264093567856e-03 9.599999999999999645e-01
5.726645050659459960e-03 9.605000000000000204e-01
5.615933905032363324e-03 9.610000000000000764e-01
5.506008138415677960e-03 9.615000000000000213e-01
5.396871143471607991e-03 9.619999999999999662e-01
5.288526396965953155e-03 9.625000000000000222e-01
5.180977462517669802e-03 9.630000000000000782e-01
5.074227993485248660e-03 9.635000000000000231e-01
4.968281736032430056e-03 9.639999999999999680e-01
4.863142532262475400e-03 9.645000000000000240e-01
4.758814323616375984e-03 9.650000000000000799e-01
4.655301154311484307e-03 9.655000000000000249e-01
4.552607175091620204e-03 9.659999999999999698e-01
4.450736647066376450e-03 9.665000000000000258e-01
4.349693945782466195e-03 9.670000000000000817e-01
4.249483565558945242e-03 9.675000000000000266e-01
4.150110124002224544e-03 9.679999999999999716e-01
4.051578366756076154e-03 9.685000000000000275e-01
3.953893172586362727e-03 9.689999999999999725e-01
3.857059558673664110e-03 9.695000000000000284e-01
3.761082686297928870e-03 9.699999999999999734e-01
3.665967866756980869e-03 9.704999999999999183e-01
3.571720567712597869e-03 9.709999999999999742e-01
3.478346419893892007e-03 9.715000000000000302e-01
3.385851224216048991e-03 9.719999999999999751e-01
3.294240959331269734e-03 9.724999999999999201e-01
3.203521789680331515e-03 9.729999999999999760e-01
3.113700074053089243e-03 9.735000000000000320e-01
3.024782374763668614e-03 9.739999999999999769e-01
2.936775467329368321e-03 9.744999999999999218e-01
2.849686350936567279e-03 9.749999999999999778e-01
2.763522259599142990e-03 9.755000000000000338e-01
2.678290674046945700e-03 9.759999999999999787e-01
2.593999334606963275e-03 9.764999999999999236e-01
2.510656254967991597e-03 9.769999999999999796e-01
2.428269736927480670e-03 9.775000000000000355e-01
2.346848386457589791e-03 9.779999999999999805e-01
2.266401130944000353e-03 9.784999999999999254e-01
2.186937237717164872e-03 9.789999999999999813e-01
2.108466334392133153e-03 9.795000000000000373e-01
2.030998430709824581e-03 9.799999999999999822e-01
1.954543942394336604e-03 9.804999999999999272e-01
1.879113717098524405e-03 9.809999999999999831e-01
1.804719062799006431e-03 9.815000000000000391e-01
1.731371778852401622e-03 9.819999999999999840e-01
1.659084189957217613e-03 9.824999999999999289e-01
1.587869183688361179e-03 9.829999999999999849e-01
1.517740251726233886e-03 9.835000000000000409e-01
1.448711535557637613e-03 9.839999999999999858e-01
1.380797877035832427e-03 9.844999999999999307e-01
1.314014874792871889e-03 9.849999999999999867e-01
1.248378947013040760e-03 9.855000000000000426e-01
1.183907401951051538e-03 9.859999999999999876e-01
1.120618517083100604e-03 9.864999999999999325e-01
1.058531628444410802e-03 9.869999999999999885e-01
9.976672321773264514e-04 9.875000000000000444e-01
9.380470998288252321e-04 9.879999999999999893e-01
8.796944106089416883e-04 9.884999999999999343e-01
8.226339037051967444e-04 9.889999999999999902e-01
7.668920544896643291e-04 9.895000000000000462e-01
7.124972799940986314e-04 9.899999999999999911e-01
6.594801798431530054e-04 9.904999999999999361e-01
6.078738215311573238e-04 9.909999999999999920e-01
5.577140806023538457e-04 9.915000000000000480e-01
5.090400496628354676e-04 9.919999999999999929e-01
4.618945369529017038e-04 9.924999999999999378e-01
4.163246790473115245e-04 9.929999999999999938e-01
3.723827052684481752e-04 9.935000000000000497e-01
3.301269058524587208e-04 9.939999999999999947e-01
2.896228777751727644e-04 9.944999999999999396e-01
2.509451618544449166e-04 9.949999999999999956e-01
2.141794441320084025e-04 9.955000000000000515e-01
1.794255991199043062e-04 9.959999999999999964e-01
1.468020403333293361e-04 9.964999999999999414e-01
1.164522058003003335e-04 9.969999999999999973e-01
8.855475113202202517e-05 9.975000000000000533e-01
6.334073052565243514e-05 9.979999999999999982e-01
4.112551904322486024e-05 9.984999999999999432e-01
2.237747742503580430e-05 9.989999999999999991e-01
7.908664084819816856e-06 9.995000000000000551e-01

